Deterministic Graph Cuts in Subquadratic Time: Sparse, Balanced, and k-Vertex

We study deterministic algorithms for computing graph cuts, with focus on two fundamental problems: balanced sparse cut and $k$-vertex connectivity for small $k$ ($k=O(\polylog n)$). Both problems can be solved in near-linear time with randomized algorithms, but their previous deterministic counterparts take at least quadratic time. In this paper, we break this bound for both problems. Interestingly, achieving this for one problem crucially relies on doing so for the other. In particular, via a divide-and-conquer argument, a variant of the cut-matching game by [Khandekar et al.`07], and the local vertex connectivity algorithm of [Nanongkai et al. STOC'19], we give a subquadratic time algorithm for $k$-vertex connectivity using a subquadratic time algorithm for computing balanced sparse cuts on sparse graphs. To achieve the latter, we improve the previously best $mn$ bound for approximating balanced sparse cut for the whole range of $m$. This starts from (1) breaking the $n^3$ barrier on dense graphs to $n^{\omega + o(1)}$ (where $\omega < 2.372$) using the the PageRank matrix, but without explicitly sweeping to find sparse cuts; to (2) getting the $\tilde O(m^{1.58})$ bound by combining the $J$-trees by [Madry FOCS `10] with the $n^{\omega + o(1)}$ bound above, and finally; to (3) getting the $m^{1.5 + o(1)}$ bound by recursively invoking the second bound in conjunction with expander-based graph sparsification. Interestingly, our final $m^{1.5 + o(1)}$ bound lands at a natural stopping point in the sense that polynomially breaking it would lead to a breakthrough for the dynamic connectivity problem.

==> abstract_plaintext.txt <==
We study deterministic algorithms for computing graph cuts, with focus on two fundamental problems: balanced sparse cut  and $k$-vertex connectivity for small $k$ ($k=O(\polylog n)$). Both problems can be solved in near-linear time with randomized algorithms, but their previous deterministic counterparts take at least quadratic time. In this paper, we break this bound for both problems. Interestingly, achieving this for one problem crucially relies on doing so for the other. 

In particular, via a divide-and-conquer argument, a variant of the cut-matching game by [Khandekar et al.`07], and the local vertex connectivity algorithm of [Nanongkai et al. STOC'19], we give a subquadratic time algorithm for $k$-vertex connectivity using a subquadratic time algorithm for computing balanced sparse cuts on sparse graphs. To achieve the latter, we improve the previously best $mn$ bound for approximating balanced sparse cut for the whole range of $m$. This starts from (1) breaking the $n^3$ barrier on dense graphs to $n^{\omega + o(1)}$ (where $\omega < 2.372$) using the the PageRank matrix, but without explicitly sweeping to find sparse cuts; to (2) getting the $\tilde O(m^{1.58})$ bound by combining the $J$-trees by [Madry FOCS `10] with the $n^{\omega + o(1)}$ bound above, and finally; to (3) getting the $m^{1.5 + o(1)}$ bound by recursively invoking the second bound in conjunction with expander-based graph sparsification. Interestingly, our final  $m^{1.5 + o(1)}$  bound lands at a natural stopping point in the sense that polynomially breaking it would lead to a breakthrough for the dynamic connectivity problem. 

